Well-posedness of first-order acoustic wave equations and space-time finite element approximation

We study a first-order system formulation of the (acoustic) wave equation and prove that the operator of this system is an isomorphsim from an appropriately defined graph space to L^2. The results rely on well-posedness and stability of the weak and ultraweak formulation of the second-order wave equation. As an application we define and analyze a space-time least-squares finite element method for solving the wave equation. Some numerical examples for one- and two- dimensional spatial domains are presented.

==> data/Example12D_orderP1_maxDof1000000_theta1.csv <==
ndof,errEst
8.400000000000000000e+01,1.330348401266187697e+00
4.080000000000000000e+02,8.811243909505647176e-01
2.541000000000000000e+03,4.883546448815274110e-01
1.803900000000000000e+04,2.589046066233317012e-01
1.362990000000000000e+05,1.325615543801519913e-01
1.060563000000000000e+06,6.675016938236422170e-02


==> data/Example12D_orderP2_maxDof1000000_theta1.csv <==
ndof,errEst
4.080000000000000000e+02,5.923510646390370837e-01
2.541000000000000000e+03,1.740438867399990708e-01
1.803900000000000000e+04,5.100219199011025301e-02
1.362990000000000000e+05,1.376193736011418686e-02
1.060563000000000000e+06,3.581875067360460949e-03


==> data/Example12D_orderP3_maxDof1000000_theta1.csv <==
ndof,errEst
1.164000000000000000e+03,6.401643701546227971e-02
7.914000000000000000e+03,1.440246663595317472e-02
5.859300000000000000e+04,2.727591455395770269e-03
4.515510000000000000e+05,3.787254564504570790e-04
3.546939000000000000e+06,4.908488509880596696e-05


==> data/Example1_orderP1_maxDof500000_theta1.csv <==
ndof,errEst
5.200000000000000000e+01,5.756866371215884071e-01
1.700000000000000000e+02,2.918751801349307451e-01
6.100000000000000000e+02,1.455520312822520257e-01
2.306000000000000000e+03,7.300250084138665274e-02
8.962000000000000000e+03,3.664409901398259228e-02
3.533000000000000000e+04,1.836084257413713935e-02
1.402900000000000000e+05,9.186660103311096795e-03
5.591060000000000000e+05,4.593974156104465960e-03


==> data/Example1_orderP2_maxDof500000_theta1.csv <==
ndof,errEst
1.700000000000000000e+02,5.831936424409230740e-02
6.100000000000000000e+02,1.682881555210115690e-02
2.306000000000000000e+03,4.345226150800596612e-03
8.962000000000000000e+03,1.113392641236718396e-03
3.533000000000000000e+04,2.821727871851166460e-04
1.402900000000000000e+05,7.105015195418318307e-05
5.591060000000000000e+05,1.782756376731858239e-05


==> data/Example1_orderP3_maxDof500000_theta1.csv <==
ndof,errEst
3.560000000000000000e+02,4.547135403905184364e-03
1.322000000000000000e+03,6.553044404690228000e-04
5.090000000000000000e+03,8.503820980570798483e-05
1.997000000000000000e+04,1.109007665284575004e-05
7.910600000000000000e+04,1.413017499924276333e-06
3.148820000000000000e+05,1.783218210517477171e-07
1.256450000000000000e+06,2.239630745281310270e-08


==> data/Example22D_orderP1_maxDof1000000_theta0.25.csv <==
ndof,errEst
8.400000000000000000e+01,1.528745997967159154e+00
1.560000000000000000e+02,1.450770081527027022e+00
3.630000000000000000e+02,1.510452968857216138e+00
5.700000000000000000e+02,1.407417346677802383e+00
1.446000000000000000e+03,1.214939293073414195e+00
2.289000000000000000e+03,1.069697152949312891e+00
4.854000000000000000e+03,8.576721118257238929e-01
1.097400000000000000e+04,6.664380733977940396e-01
2.678700000000000000e+04,5.133355251600538738e-01
6.560700000000000000e+04,3.870849415225011136e-01
1.634730000000000000e+05,2.947347832367619991e-01
4.031640000000000000e+05,2.222073372813242742e-01
9.656070000000000000e+05,1.711122836204197195e-01
2.351415000000000000e+06,1.308364387488506475e-01


==> data/Example22D_orderP1_maxDof1000000_theta1.csv <==
ndof,errEst
8.400000000000000000e+01,1.528745997967159154e+00
4.080000000000000000e+02,1.520647924624775937e+00
2.541000000000000000e+03,1.354750027015801939e+00
1.803900000000000000e+04,1.008872117403391000e+00
1.362990000000000000e+05,6.403740324732053457e-01
1.060563000000000000e+06,3.688973685716653295e-01


==> data/Example22D_orderP2_maxDof1000000_theta0.25.csv <==
ndof,errEst
4.080000000000000000e+02,1.399456774430069883e+00
9.030000000000000000e+02,1.204880105997626183e+00
1.392000000000000000e+03,1.287774968032045386e+00
3.822000000000000000e+03,9.794574787867473820e-01
8.742000000000000000e+03,7.424475858921363303e-01
1.359600000000000000e+04,5.165654866258472255e-01
2.618100000000000000e+04,3.349517321450771745e-01
4.461900000000000000e+04,2.376736158213651195e-01
8.742000000000000000e+04,1.534372418242171965e-01
2.048550000000000000e+05,9.499199716029076146e-02
4.021830000000000000e+05,6.205986903061205817e-02
8.769900000000000000e+05,3.776402120927575129e-02
1.832013000000000000e+06,2.372170331614802813e-02


==> data/Example22D_orderP2_maxDof1000000_theta1.csv <==
ndof,errEst
4.080000000000000000e+02,1.399456774430069883e+00
2.541000000000000000e+03,1.255359192102711408e+00
1.803900000000000000e+04,8.811211301477811508e-01
1.362990000000000000e+05,4.136221897021060134e-01
1.060563000000000000e+06,1.500756206142666582e-01


==> data/Example22D_orderP3_maxDof1000000_theta0.25.csv <==
ndof,errEst
1.164000000000000000e+03,1.410026127994531642e+00
2.748000000000000000e+03,9.829060985430864150e-01
4.410000000000000000e+03,8.813087749778879543e-01
1.284300000000000000e+04,6.062642127690054394e-01
1.848300000000000000e+04,4.635465295587261059e-01
2.753100000000000000e+04,2.882891556660835408e-01
4.863000000000000000e+04,1.690323588608051986e-01
7.572600000000000000e+04,1.159844267771338866e-01
1.537650000000000000e+05,6.883453110893576754e-02
2.824260000000000000e+05,3.705683469213709447e-02
5.069220000000000000e+05,1.957803895735472921e-02
8.477730000000000000e+05,1.194321036720750670e-02
1.560825000000000000e+06,6.485753046342194322e-03


==> data/Example22D_orderP3_maxDof1000000_theta1.csv <==
ndof,errEst
1.164000000000000000e+03,1.410026127994531642e+00
7.914000000000000000e+03,9.193727391230296364e-01
5.859300000000000000e+04,4.699340857564311968e-01
4.515510000000000000e+05,1.463572030276517610e-01
3.546939000000000000e+06,3.389888727074360369e-02


==> data/Example2_orderP1_maxDof1000000_theta0.25.csv <==
ndof,errEst
5.200000000000000000e+01,1.004032619505073942e+00
6.000000000000000000e+01,1.066492741546725043e+01
6.800000000000000000e+01,9.389862237579070126e+00
8.000000000000000000e+01,9.053746674509280723e+00
9.400000000000000000e+01,8.657684263844528161e+00
1.060000000000000000e+02,8.716276330371950820e+00
1.160000000000000000e+02,8.711183381588872621e+00
1.300000000000000000e+02,8.701024111972582631e+00
1.440000000000000000e+02,8.701005843978078858e+00
1.680000000000000000e+02,8.699057182529697840e+00
1.860000000000000000e+02,8.697143266921692373e+00
2.080000000000000000e+02,8.696837950452151134e+00
2.360000000000000000e+02,8.696587003747060507e+00
2.720000000000000000e+02,8.696584435416838232e+00
3.200000000000000000e+02,8.695971041584998673e+00
3.780000000000000000e+02,8.695724901840053533e+00
4.460000000000000000e+02,8.695718097003711122e+00
5.100000000000000000e+02,8.695715787222537685e+00
5.980000000000000000e+02,8.695609716067959738e+00
7.260000000000000000e+02,8.695600433541496699e+00
8.460000000000000000e+02,8.695600147796879398e+00
9.940000000000000000e+02,8.695523361650188576e+00
1.174000000000000000e+03,8.695517699961296643e+00
1.410000000000000000e+03,8.695517526911658024e+00
1.662000000000000000e+03,8.695515998682882497e+00
1.968000000000000000e+03,8.695502682703255104e+00
2.392000000000000000e+03,8.622622798691411461e+00
2.866000000000000000e+03,8.622622793856459467e+00
3.410000000000000000e+03,8.597194453581060714e+00
4.042000000000000000e+03,8.533699797403347276e+00
4.920000000000000000e+03,8.458291270545078788e+00
5.918000000000000000e+03,8.417081085776443317e+00
7.052000000000000000e+03,8.381363953684520141e+00
8.486000000000000000e+03,8.354613383683885175e+00
1.041600000000000000e+04,8.288288605265336173e+00
1.252400000000000000e+04,8.229959641861148256e+00
1.497600000000000000e+04,8.175885774269337603e+00
1.817000000000000000e+04,8.121476393611354538e+00
2.231600000000000000e+04,8.064835018165005920e+00
2.689400000000000000e+04,7.992424610595656453e+00
3.230600000000000000e+04,7.888648042817649753e+00
3.960000000000000000e+04,7.761678946886878983e+00
4.844000000000000000e+04,7.658059199418010721e+00
5.852800000000000000e+04,7.545817581484672409e+00
7.123400000000000000e+04,7.381438668609323628e+00
8.845200000000000000e+04,7.210724682357238180e+00
1.083320000000000000e+05,7.077943812977254723e+00
1.320040000000000000e+05,6.898875976516076314e+00
1.625460000000000000e+05,6.656422087455754699e+00
2.026940000000000000e+05,6.455816602355525902e+00
2.488660000000000000e+05,6.226685591359422567e+00
3.050420000000000000e+05,5.892188582729753321e+00
3.754980000000000000e+05,5.467463036249027297e+00
4.675740000000000000e+05,5.091986429239969247e+00
5.775580000000000000e+05,4.720705964180840652e+00
7.162020000000000000e+05,4.323644702134306961e+00
8.916660000000000000e+05,3.894917942176467918e+00
1.127570000000000000e+06,3.449864619653051356e+00


==> data/Example2_orderP1_maxDof500000_theta1.csv <==
ndof,errEst
5.200000000000000000e+01,1.004032619505073942e+00
1.700000000000000000e+02,9.524614431682859816e+00
6.100000000000000000e+02,9.045590732370557774e+00
2.306000000000000000e+03,8.581604377118644322e+00
8.962000000000000000e+03,8.254341690582160496e+00
3.533000000000000000e+04,7.761294344939527967e+00
1.402900000000000000e+05,7.027353692847730038e+00
5.591060000000000000e+05,5.993514917048426760e+00


==> data/Example2_orderP2_maxDof1000000_theta0.25.csv <==
ndof,errEst
1.700000000000000000e+02,3.297871326503690526e+00
2.000000000000000000e+02,8.811439088764309702e+00
2.280000000000000000e+02,8.503086826507093576e+00
2.740000000000000000e+02,8.727689438533143829e+00
3.260000000000000000e+02,8.395979002261597657e+00
3.700000000000000000e+02,8.462348725205419697e+00
4.080000000000000000e+02,8.463305868685933930e+00
4.600000000000000000e+02,8.468434740930069538e+00
5.580000000000000000e+02,8.474362223853146858e+00
6.320000000000000000e+02,8.474064964167347114e+00
7.080000000000000000e+02,8.474064377236491197e+00
8.260000000000000000e+02,8.474106801592018456e+00
9.620000000000000000e+02,8.474106981437692809e+00
1.142000000000000000e+03,8.474070671247776687e+00
1.358000000000000000e+03,8.474063681177055329e+00
1.614000000000000000e+03,8.474063678114408305e+00
1.884000000000000000e+03,8.474063679015335637e+00
2.244000000000000000e+03,8.474063643350302044e+00
2.724000000000000000e+03,8.474063592205711259e+00
3.218000000000000000e+03,8.474064144129403786e+00
3.818000000000000000e+03,8.474059977606740901e+00
4.676000000000000000e+03,8.474065161617676978e+00
5.666000000000000000e+03,8.310921824248753254e+00
6.752000000000000000e+03,8.225211736283977615e+00
8.164000000000000000e+03,8.151939070918892583e+00
1.001200000000000000e+04,7.998115913158958534e+00
1.219000000000000000e+04,7.880646664536143042e+00
1.481200000000000000e+04,7.733582180144023432e+00
1.810800000000000000e+04,7.521599192913933862e+00
2.227400000000000000e+04,7.291400018275986383e+00
2.704800000000000000e+04,7.059470596507781970e+00
3.287600000000000000e+04,6.795944698416207963e+00
4.071200000000000000e+04,6.378831331436468410e+00
4.945800000000000000e+04,6.061231825883271362e+00
6.031000000000000000e+04,5.428830046727100900e+00
7.173400000000000000e+04,4.612092702157309709e+00
8.301000000000000000e+04,3.927683484178232209e+00
9.929600000000000000e+04,3.367134819871389517e+00
1.200900000000000000e+05,2.678376270623995303e+00
1.401440000000000000e+05,1.997277095463503738e+00
1.655220000000000000e+05,1.494474406587281257e+00
1.969960000000000000e+05,1.149064088761752478e+00
2.393700000000000000e+05,8.452676711783170260e-01
2.878100000000000000e+05,5.772917258331565771e-01
3.417540000000000000e+05,4.441773678233511546e-01
4.108500000000000000e+05,3.354761040504030123e-01
4.976700000000000000e+05,2.660398900025298108e-01
6.081000000000000000e+05,2.185518331382296786e-01
7.575180000000000000e+05,1.856159581687805427e-01
9.612780000000000000e+05,1.501491276593348856e-01
1.193866000000000000e+06,1.281365149058905362e-01


==> data/Example2_orderP2_maxDof500000_theta1.csv <==
ndof,errEst
1.700000000000000000e+02,3.297871326503690526e+00
6.100000000000000000e+02,8.546620790787326172e+00
2.306000000000000000e+03,8.660469364512387358e+00
8.962000000000000000e+03,7.450335187707724849e+00
3.533000000000000000e+04,6.044983796166374823e+00
1.402900000000000000e+05,3.889775264724117942e+00
5.591060000000000000e+05,1.734197455427558321e+00


==> data/Example2_orderP3_maxDof1000000_theta0.25.csv <==
ndof,errEst
3.560000000000000000e+02,2.232821173288507488e+00
4.220000000000000000e+02,1.176818633752410825e+01
4.820000000000000000e+02,8.776954167152236863e+00
5.840000000000000000e+02,8.526646696550292504e+00
6.980000000000000000e+02,8.206002356408147236e+00
7.940000000000000000e+02,8.268754935959671926e+00
8.780000000000000000e+02,8.270095876610509933e+00
9.920000000000000000e+02,8.275568073422018500e+00
1.208000000000000000e+03,8.281049077095216759e+00
1.370000000000000000e+03,8.280788765141247509e+00
1.538000000000000000e+03,8.280788541418095505e+00
1.796000000000000000e+03,8.280830605269756006e+00
2.096000000000000000e+03,8.280830800907120093e+00
2.426000000000000000e+03,8.280830797308668778e+00
2.966000000000000000e+03,8.280829303826239496e+00
3.530000000000000000e+03,8.280829303599860580e+00
4.124000000000000000e+03,8.280829304712895578e+00
4.916000000000000000e+03,8.280829272846471412e+00
5.942000000000000000e+03,8.280829272830448673e+00
7.244000000000000000e+03,8.038253751155409077e+00
8.738000000000000000e+03,7.862161843822090823e+00
1.098800000000000000e+04,7.698560020638486101e+00
1.344800000000000000e+04,7.464777029253559348e+00
1.665200000000000000e+04,7.247420146696367027e+00
2.087000000000000000e+04,6.860983855019479272e+00
2.547800000000000000e+04,6.347456403156657601e+00
3.056000000000000000e+04,5.392696941871902183e+00
3.552200000000000000e+04,4.669610586274349551e+00
4.156400000000000000e+04,3.453362010555935058e+00
4.623800000000000000e+04,2.727362418648291875e+00
5.334800000000000000e+04,2.106397594789361616e+00
6.081800000000000000e+04,1.650313781660989187e+00
7.258400000000000000e+04,1.311493570625074545e+00
8.903000000000000000e+04,1.027596561516904705e+00
1.067540000000000000e+05,4.352338133445526336e-01
1.184660000000000000e+05,2.829601525308049759e-01
1.320560000000000000e+05,1.881181492691806900e-01
1.483880000000000000e+05,1.327764097656323750e-01
1.721780000000000000e+05,9.394876742913381429e-02
2.065460000000000000e+05,7.183315345047681932e-02
2.460380000000000000e+05,5.181803195998740258e-02
2.902160000000000000e+05,4.055198928481905385e-02
3.435020000000000000e+05,3.515583114121971497e-02
4.143920000000000000e+05,3.119796522207050199e-02
5.080820000000000000e+05,2.674107933736368306e-02
6.258680000000000000e+05,2.234555619727657955e-02
7.605500000000000000e+05,1.748826969022583555e-02
8.980580000000000000e+05,1.307448320731914929e-02
1.061966000000000000e+06,9.594172383330403647e-03


==> data/Example2_orderP3_maxDof500000_theta1.csv <==
ndof,errEst
3.560000000000000000e+02,2.232821173288507488e+00
1.322000000000000000e+03,8.678825201305249593e+00
5.090000000000000000e+03,7.692718923372110496e+00
1.997000000000000000e+04,5.344283491747216175e+00
7.910600000000000000e+04,2.379822436303288047e+00
3.148820000000000000e+05,5.273496431491784264e-01
1.256450000000000000e+06,7.151876226568264217e-02


==> data/Example32D_orderP1_maxDof1000000_theta1.csv <==
ndof,errEst
8.400000000000000000e+01,9.999999999999980016e-01
4.080000000000000000e+02,8.105611501427650856e-01
2.541000000000000000e+03,7.305780156118270030e-01
1.803900000000000000e+04,6.187377049216908897e-01
1.362990000000000000e+05,5.240316668486796337e-01
1.060563000000000000e+06,4.460648866846259608e-01


==> data/Example32D_orderP1_maxDof2000000_theta0.25.csv <==
ndof,errEst
8.400000000000000000e+01,9.999999999999980016e-01
1.440000000000000000e+02,8.415335342582250799e-01
3.570000000000000000e+02,7.999653918166061972e-01
5.760000000000000000e+02,7.990626481204556875e-01
1.170000000000000000e+03,7.746934262643705438e-01
2.838000000000000000e+03,7.593876545352226115e-01
4.890000000000000000e+03,7.542386501417788214e-01
9.936000000000000000e+03,7.362901189976439609e-01
1.721100000000000000e+04,7.012562046033036234e-01
3.083700000000000000e+04,6.786445596208170450e-01
5.383200000000000000e+04,6.353202661886503400e-01
9.528900000000000000e+04,6.165137576795586272e-01
1.659300000000000000e+05,5.839417540925635475e-01
2.921970000000000000e+05,5.618368522218533112e-01
4.830150000000000000e+05,5.322636233478293954e-01
8.532510000000000000e+05,5.139407913792107818e-01
1.378662000000000000e+06,4.941476522884418743e-01
2.441808000000000000e+06,4.657913749237250212e-01


==> data/Example32D_orderP2_maxDof1000000_theta1.csv <==
ndof,errEst
4.080000000000000000e+02,6.848638516124572195e-01
2.541000000000000000e+03,5.074206187659487943e-01
1.803900000000000000e+04,4.438601718013557296e-01
1.362990000000000000e+05,3.638799710375940633e-01
1.060563000000000000e+06,2.985292017948631971e-01


==> data/Example32D_orderP2_maxDof2000000_theta0.25.csv <==
ndof,errEst
4.080000000000000000e+02,6.848638516124572195e-01
6.870000000000000000e+02,6.066162194125567231e-01
9.210000000000000000e+02,5.625622513509623834e-01
2.757000000000000000e+03,5.333666793677291906e-01
5.502000000000000000e+03,5.173217615169161121e-01
9.024000000000000000e+03,5.159479487943955389e-01
1.804800000000000000e+04,5.184213645951654126e-01
3.056400000000000000e+04,4.976711259315867442e-01
5.449500000000000000e+04,4.867081720814159240e-01
1.082730000000000000e+05,4.595482583030928714e-01
1.931700000000000000e+05,4.432185725742432969e-01
3.618900000000000000e+05,4.157799105850526478e-01
6.321570000000000000e+05,3.842198225881206519e-01
1.099629000000000000e+06,3.686468486545049217e-01
1.873152000000000000e+06,3.463746724964669177e-01
3.235083000000000000e+06,3.253151663120566472e-01


==> data/Example32D_orderP3_maxDof1000000_theta1.csv <==
ndof,errEst
1.164000000000000000e+03,5.706390313455601548e-01
7.914000000000000000e+03,4.016657847393412251e-01
5.859300000000000000e+04,3.261010112121824345e-01
4.515510000000000000e+05,2.643105769190917109e-01
3.546939000000000000e+06,2.116210382292958436e-01


==> data/Example32D_orderP3_maxDof2000000_theta0.25.csv <==
ndof,errEst
1.164000000000000000e+03,5.706390313455601548e-01
2.034000000000000000e+03,5.239326296957621532e-01
2.664000000000000000e+03,4.478342204431010609e-01
5.904000000000000000e+03,4.274042565664391558e-01
1.195500000000000000e+04,4.124342139749208602e-01
1.746900000000000000e+04,4.129268459042261807e-01
3.857700000000000000e+04,3.866046866715375230e-01
6.311700000000000000e+04,3.940358184595959545e-01
1.228110000000000000e+05,3.685901082080675906e-01
1.968900000000000000e+05,3.659373002141794728e-01
3.537090000000000000e+05,3.576822606435931529e-01
6.630690000000000000e+05,3.348972705276649364e-01
1.167048000000000000e+06,3.191071747776628165e-01
2.203062000000000000e+06,2.949605362368531436e-01


==> data/Example3_orderP1_maxDof1000000_theta0.25.csv <==
ndof,errEst
5.200000000000000000e+01,5.961709378608409660e-01
6.200000000000000000e+01,5.256494638693423038e-01
7.200000000000000000e+01,5.222140283957712459e-01
8.400000000000000000e+01,5.211722416518238532e-01
1.040000000000000000e+02,6.143932347750808987e-01
1.120000000000000000e+02,6.090814001279771794e-01
1.320000000000000000e+02,6.070208916548084366e-01
1.580000000000000000e+02,5.923997669514111664e-01
2.060000000000000000e+02,5.915223396502512498e-01
2.700000000000000000e+02,5.490472915482462746e-01
3.420000000000000000e+02,5.094100955846085910e-01
4.200000000000000000e+02,4.982246700977137066e-01
5.260000000000000000e+02,4.942520415178851545e-01
6.580000000000000000e+02,4.941848382527148087e-01
8.380000000000000000e+02,4.637772407363713323e-01
1.048000000000000000e+03,4.466239793619170562e-01
1.274000000000000000e+03,4.428907389236828585e-01
1.580000000000000000e+03,4.349416661861909006e-01
1.980000000000000000e+03,4.174999538233336582e-01
2.404000000000000000e+03,4.078542245102521058e-01
2.950000000000000000e+03,3.965963471611644309e-01
3.628000000000000000e+03,3.843307448688601524e-01
4.518000000000000000e+03,3.656013724291664047e-01
5.536000000000000000e+03,3.565469645020273859e-01
6.804000000000000000e+03,3.453208249204339220e-01
8.416000000000000000e+03,3.345332431577725529e-01
1.034600000000000000e+04,3.217349556249114451e-01
1.272000000000000000e+04,3.097950073570795992e-01
1.584600000000000000e+04,2.954793189981386736e-01
1.934400000000000000e+04,2.829723958831609210e-01
2.407200000000000000e+04,2.721945612882909482e-01
2.974200000000000000e+04,2.628891745772749533e-01
3.688000000000000000e+04,2.524256511134249092e-01
4.571000000000000000e+04,2.424020585172881326e-01
5.616000000000000000e+04,2.313979073784086793e-01
6.933800000000000000e+04,2.217576087644498872e-01
8.615400000000000000e+04,2.122485064314364456e-01
1.065660000000000000e+05,2.043369621938102565e-01
1.322620000000000000e+05,1.975962846764056646e-01
1.653560000000000000e+05,1.898316069087117586e-01
2.044940000000000000e+05,1.829881464739392394e-01
2.535620000000000000e+05,1.760468862266851842e-01
3.140500000000000000e+05,1.690683132057509142e-01
3.890200000000000000e+05,1.621153974463960534e-01
4.864960000000000000e+05,1.551473157068814501e-01
5.999780000000000000e+05,1.496295837199051459e-01
7.536880000000000000e+05,1.438669969016496408e-01
9.354560000000000000e+05,1.387759428517238158e-01
1.163784000000000000e+06,1.334107477346692661e-01


==> data/Example3_orderP1_maxDof1000000_theta1.csv <==
ndof,errEst
5.200000000000000000e+01,5.961709378608409660e-01
1.700000000000000000e+02,4.963302640872347959e-01
6.100000000000000000e+02,3.976636303983809295e-01
2.306000000000000000e+03,3.342891457457128901e-01
8.962000000000000000e+03,2.815598094035992593e-01
3.533000000000000000e+04,2.365447120670317871e-01
1.402900000000000000e+05,1.982938789702949900e-01
5.591060000000000000e+05,1.662248678556732251e-01
2.232322000000000000e+06,1.394526322661718554e-01


==> data/Example3_orderP2_maxDof1000000_theta0.25.csv <==
ndof,errEst
1.700000000000000000e+02,2.964547747796824062e-01
2.060000000000000000e+02,2.893951797201744225e-01
2.420000000000000000e+02,2.866793307840593275e-01
2.780000000000000000e+02,2.858840474363901207e-01
3.140000000000000000e+02,2.856724707670070251e-01
3.940000000000000000e+02,2.856184741811693129e-01
4.900000000000000000e+02,2.856051079701493189e-01
6.400000000000000000e+02,2.856039181126572846e-01
8.100000000000000000e+02,3.652294534915478952e-01
8.400000000000000000e+02,3.636889715076879748e-01
8.760000000000000000e+02,3.629439069108360560e-01
9.180000000000000000e+02,3.627415225249228103e-01
1.004000000000000000e+03,3.626888808892785865e-01
1.158000000000000000e+03,3.626755580675329327e-01
1.438000000000000000e+03,3.626721798295234334e-01
1.778000000000000000e+03,3.626721297322962889e-01
2.284000000000000000e+03,3.626410137731435057e-01
2.858000000000000000e+03,3.490305515262396852e-01
3.514000000000000000e+03,3.012912419561121213e-01
4.188000000000000000e+03,2.859671517025321741e-01
5.064000000000000000e+03,2.796380398530055045e-01
6.134000000000000000e+03,2.706659608583603660e-01
7.540000000000000000e+03,2.651201867001538592e-01
9.352000000000000000e+03,2.527829729140056436e-01
1.118600000000000000e+04,2.441650006965964681e-01
1.365800000000000000e+04,2.326065633477208405e-01
1.649000000000000000e+04,2.256442578587753989e-01
2.010200000000000000e+04,2.153926350447408489e-01
2.466800000000000000e+04,2.042505003807488229e-01
2.957000000000000000e+04,1.933716707510872157e-01
3.622600000000000000e+04,1.846805369619121118e-01
4.334600000000000000e+04,1.775869400623012184e-01
5.286600000000000000e+04,1.703214646810012056e-01
6.476200000000000000e+04,1.623982203106467403e-01
7.856800000000000000e+04,1.542709231532572167e-01
9.684800000000000000e+04,1.443843996236290617e-01
1.155280000000000000e+05,1.344333459790659213e-01
1.408880000000000000e+05,1.268793643009808458e-01
1.698980000000000000e+05,1.209899906802964775e-01
2.056080000000000000e+05,1.163734813562600362e-01
2.503240000000000000e+05,1.125661282461087598e-01
3.078160000000000000e+05,1.075339828273918635e-01
3.787300000000000000e+05,1.015557211451834085e-01
4.578960000000000000e+05,9.573105241873332283e-02
5.556120000000000000e+05,9.037562085860711969e-02
6.714960000000000000e+05,8.656400758832404063e-02
8.169240000000000000e+05,8.306108959460496710e-02
9.945020000000000000e+05,8.055885545852063678e-02
1.219196000000000000e+06,7.827481465351497636e-02


==> data/Example3_orderP2_maxDof1000000_theta1.csv <==
ndof,errEst
1.700000000000000000e+02,2.964547747796824062e-01
6.100000000000000000e+02,3.089906615508601351e-01
2.306000000000000000e+03,2.545265721963541061e-01
8.962000000000000000e+03,2.055287621079153748e-01
3.533000000000000000e+04,1.649006227628863341e-01
1.402900000000000000e+05,1.315511419498628376e-01
5.591060000000000000e+05,1.046580911731724572e-01
2.232322000000000000e+06,8.316672399041334651e-02


==> data/Example3_orderP3_maxDof1000000_theta0.25.csv <==
ndof,errEst
3.560000000000000000e+02,2.205207347078894098e-01
4.340000000000000000e+02,2.175213691862286081e-01
5.120000000000000000e+02,2.154965091268626343e-01
5.900000000000000000e+02,2.149548754363868330e-01
6.680000000000000000e+02,2.148172766246514986e-01
7.580000000000000000e+02,2.147834112268093565e-01
9.320000000000000000e+02,2.147754295996386897e-01
1.148000000000000000e+03,2.147754145898304046e-01
1.376000000000000000e+03,2.068537425561533805e-01
1.832000000000000000e+03,2.068532654279768290e-01
2.258000000000000000e+03,2.779956392803143994e-01
2.324000000000000000e+03,2.768350739676748162e-01
2.402000000000000000e+03,2.763074127134874658e-01
2.480000000000000000e+03,2.761682891099328518e-01
2.654000000000000000e+03,2.761322663674554145e-01
2.876000000000000000e+03,2.761230720353234358e-01
3.314000000000000000e+03,2.761226383377439753e-01
3.884000000000000000e+03,2.761220599905833128e-01
4.718000000000000000e+03,2.761220589868747521e-01
6.014000000000000000e+03,2.739414630030093112e-01
7.676000000000000000e+03,2.450442388617067313e-01
9.368000000000000000e+03,2.291033442010796672e-01
1.135400000000000000e+04,2.184622237663018662e-01
1.372400000000000000e+04,2.045752405821189279e-01
1.647200000000000000e+04,1.979157774029246253e-01
1.991600000000000000e+04,1.948670875606950126e-01
2.394200000000000000e+04,1.800780189686681521e-01
2.855000000000000000e+04,1.716360088285163454e-01
3.429800000000000000e+04,1.622791008275381308e-01
4.085600000000000000e+04,1.547177020775134526e-01
4.967600000000000000e+04,1.474946435391985278e-01
5.876600000000000000e+04,1.379378925170290648e-01
7.031000000000000000e+04,1.322500790666687465e-01
8.610200000000000000e+04,1.268911987891311599e-01
1.020320000000000000e+05,1.209371535034435008e-01
1.250540000000000000e+05,1.136076218146903211e-01
1.498460000000000000e+05,1.047261398343392047e-01
1.806500000000000000e+05,9.909390010686439099e-02
2.163620000000000000e+05,9.347453846132491861e-02
2.585180000000000000e+05,8.978141797310353056e-02
3.206000000000000000e+05,8.614411388590233198e-02
3.828740000000000000e+05,8.221068277915961897e-02
4.653560000000000000e+05,7.653617492927708432e-02
5.561540000000000000e+05,7.154826967116208192e-02
6.625940000000000000e+05,6.711354236324555689e-02
7.945760000000000000e+05,6.405919657758016306e-02
9.526820000000000000e+05,6.182918307960088428e-02
1.154360000000000000e+06,5.999203235038258475e-02


==> data/Example3_orderP3_maxDof500000_theta1.csv <==
ndof,errEst
3.560000000000000000e+02,2.205207347078894098e-01
1.322000000000000000e+03,2.409574917382798220e-01
5.090000000000000000e+03,1.914153742012467962e-01
1.997000000000000000e+04,1.502746317911301810e-01
7.910600000000000000e+04,1.173179790202536765e-01
3.148820000000000000e+05,9.105039522228776383e-02
1.256450000000000000e+06,7.049149807816521007e-02

